The White Dwarf Binary Pathways Survey VII: Evidence for a bi-modal distribution of post mass transfer systems?

Binary systems consisting of a white dwarf and a main-sequence companion with orbital periods up to $\approx 100$ d are often thought to be formed through common envelope evolution which is still poorly understood. To provide new observational constraints on the physical processes involved in the formation of these objects, we are conducting a large-scale survey of close binaries consisting of a white dwarf and an A to K-type companion. Here we present three systems with eccentric orbits and orbital periods between $\approx10-42$ d discovered by our survey. Based on HST spectroscopy and high angular resolution images obtained with SPHERE-IRDIS, we find that two of these systems are most likely triple systems while the remaining one could be either a binary or a hierarchical triple but none of them is a post common envelope binary (PCEB). The discovery of these systems shows that our survey is capable to detect systems with orbital periods of the order of weeks, but all six PCEBs we have previously discovered have periods below 2.5 d. We suggest that the fact that all of the systems we identify with periods of the order of weeks are not PCEBs indicates a transition between two different mechanisms responsible for the formation of very close ($\lesssim 10$ d) and somewhat wider WD+AFGK binaries: common envelope evolution and non-conservative stable mass transfer.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
